Offensive Robot Cybersecurity

Offensive Robot Cybersecurity introduces a groundbreaking approach by advocating for offensive security methods empowered by means of automation. It emphasizes the necessity of understanding attackers' tactics and identifying vulnerabilities in advance to develop effective defenses, thereby improving robots' security posture. This thesis leverages a decade of robotics experience, employing Machine Learning and Game Theory to streamline the vulnerability identification and exploitation process. Intrinsically, the thesis uncovers a profound connection between robotic architecture and cybersecurity, highlighting that the design and creation aspect of robotics deeply intertwines with its protection against attacks. This duality -- whereby the architecture that shapes robot behavior and capabilities also necessitates a defense mechanism through offensive and defensive cybersecurity strategies -- creates a unique equilibrium. Approaching cybersecurity with a dual perspective of defense and attack, rooted in an understanding of systems architecture, has been pivotal. Through comprehensive analysis, including ethical considerations, the development of security tools, and executing cyber attacks on robot software, hardware, and industry deployments, this thesis proposes a novel architecture for cybersecurity cognitive engines. These engines, powered by advanced game theory and machine learning, pave the way for autonomous offensive cybersecurity strategies for robots, marking a significant shift towards self-defending robotic systems. This research not only underscores the importance of offensive measures in enhancing robot cybersecurity but also sets the stage for future advancements where robots are not just resilient to cyber threats but are equipped to autonomously safeguard themselves.

==> data/abb.dat <==
0 319
1 319
2 319
3 319
4 403
5 4104
6 57
7 3444
8 2396
9 1714
10 1250
11 552
12 86
13 1392
14 1194
15 865
16 774
17 4626
18 1815
19 1815
20 1815
21 1815
22 706
23 706
24 706
25 703
26 703
27 703
28 1899
29 1047
30 1195
31 1089
32 1089
33 1089
34 3369
35 878
36 878
37 1320
38 1301
39 850
40 1005
41 1257
42 189
43 703
44 20
45 850
46 126
47 74
48 14
49 135
50 1488
51 1488
52 1488
53 1488
54 1488
55 1488
56 1488
57 1488
58 1488
59 1488
60 1446

==> data/fanuc.dat <==
0 4870
1 4870
2 4870
3 4489
4 683
5 683

==> data/kuka.dat <==
0 215
1 205
2 439
3 439

==> data/mir.dat <==
0 405
1 340
2 340
3 340
4 340
5 340
6 340
7 340
8 340
9 340
10 340
11 340
12 340
13 340
14 340

==> data/ur.dat <==
0 422
1 422
2 422
3 422
4 422
5 422
6 422
7 422
8 422
9 422
10 422
11 422
12 422
13 422
14 422
15 422
16 422
17 422
18 422
19 422
20 422
21 422
22 422
23 422
24 422
25 422
26 422
27 422
28 422
29 422
30 423
31 423
32 423
33 423
34 423
35 423
36 423
37 423
38 423
39 423
40 423
41 423
42 423
43 423
44 423
45 423
46 423
47 423
48 424
49 424
50 424
51 424
52 424
53 424
54 424
55 424
56 424
57 424
58 424
59 424
60 424
61 424
62 424
63 424
64 424
65 424
66 424
67 424
68 424
69 425
70 425
71 425
72 425
73 425
74 425
75 425
76 425
77 425
78 425
79 425
80 425
81 425
82 425
83 426
84 426
85 426
86 488
87 1551
88 1125
89 1551
90 1551
91 1551
